Extending Radiowave Frequency Detection Range with Dressed States of Solid-State Spin Ensembles

Quantum sensors using solid-state spin defects excel in the detection of radiofrequency (RF) fields, serving various purposes in communication, ranging, and sensing. For this purpose, pulsed dynamical decoupling (PDD) protocols are typically applied, which enhance sensitivity to RF signals. However, these methods are limited to frequencies of a few megahertz, which poses a challenge for sensing higher frequencies. We introduce an alternative approach based on a continuous dynamical decoupling (CDD) scheme involving dressed states of nitrogen vacancy (NV) ensemble spins driven within a microwave resonator. We compare the CDD methods to established PDD protocols and demonstrate the detection of RF signals up to $\sim$ 85 MHz, about ten times the current limit imposed by the PDD approach under identical conditions. Implementing the CDD method in a heterodyne synchronized protocol combines the high frequency detection with high spectral resolution. This advancement extends to various domains requiring detection in the high frequency (HF) and very high frequency (VHF) ranges of the RF spectrum, including spin sensor-based magnetic resonance spectroscopy at high magnetic fields.

==> Commands3.txt <==
\newcommand{\inset}{\hspace{10pt}}
\newcommand{\vs}{\vspace{10pt}}
% Math symbols
\newcommand{\itwo}{{\frac1{2}}}
\newcommand{\ist}{{\frac1{\sqrt{2}}}}
\newcommand{\id}{\mathds{1}}
\newcommand{\half}{\frac{1}{2}}
% Greek small
\newcommand{\xa}{\alpha}
\newcommand{\cc}{{\cal C}}
\newcommand{\hb}{\hbar}
\newcommand{\xb}{\beta}
\newcommand{\xc}{\chi}
\newcommand{\xd}{\delta}
\newcommand{\xe}{\epsilon}

%\newcommand{\xe}{\upvarepsilon}
\newcommand{\xg}{\gamma}
\newcommand{\xt}{\theta}
\newcommand{\ot}{\otimes}
\newcommand{\xn}{\eta}
\newcommand{\xk}{\kappa}
\newcommand{\xl}{\lambda}
\newcommand{\xr}{\rho}
\newcommand{\xo}{\omega}
\newcommand{\xph}{\phi}
\newcommand{\xps}{\psi}
\newcommand{\nb}{\nabla}
\newcommand{\xvph}{\varphi}
\newcommand{\xs}{\sigma}
\newcommand{\xz}{\zeta}
\newcommand{\pp}{\perp}
\newcommand{\app}{\approx}
\newcommand{\dw}{\downarrow}
\newcommand{\up}{\uparrow}
\newcommand{\Cs}{{}^{13}\R{C}}
\newcommand{\Ns}{{}^{14}\R{N}}
\newcommand{\Hs}{{}^{1}\R{H}}

\newcommand{\mG}[0]{\mathcal{G}}
\newcommand{\mR}[0]{\mathcal{R}}
\newcommand{\bB}[0]{\mathbf B}
\newcommand{\bs}[0]{\mathbf \sigma}
\newcommand{\bH}[0]{\mathbf H}
\newcommand{\bn}[0]{\hat{\mathbf n}}

\newcommand{\ltrt}{\leftrightarrow}
\newcommand{\iso}[1]{{}^{#1}}
\newcommand{\V}[1]{\vec{#1}}
\newcommand{\mc}[1]{\mathcal{#1}}

\newcommand{\sinc}{\R{sinc}}
\newcommand{\rect}{\R{rect}}

\newcommand{\spl}[1]{\begin{align}\begin{split} #1 \end{split} \end{align}}

% Greek large
\newcommand{\xA}{\Alpha}
\newcommand{\xB}{\Beta}
\newcommand{\xD}{\Delta}
\newcommand{\xE}{\Epsilon}
\newcommand{\xG}{\Gamma}
\newcommand{\xT}{\Theta}
\newcommand{\xN}{\Eta}
\newcommand{\xK}{\Kappa}
\newcommand{\xL}{\Lambda}
\newcommand{\xO}{\Omega}
\newcommand{\xPh}{\Phi}
\newcommand{\xPs}{\Psi}
\newcommand{\xS}{\Sigma}
\newcommand{\Spl}[1]{\begin{align*}\begin{split} #1 \end{split} \end{align*}}


\newcommand{\mP}[0]{\mathcal{P}}
\newcommand{\mU}[0]{\mathcal{U}}
\newcommand{\bp}[0]{\mathbf p}
\newcommand{\bq}[0]{\mathbf q}
\newcommand{\bP}[0]{\mathbf P}
\newcommand{\bb}[0]{\mathbf b}

\newcommand{\bA}[0]{\mathbf A}
\newcommand{\bS}[0]{\mathbf S}
\newcommand{\bI}[0]{\mathbf I}
%\newcommand{\bB}[0]{\mathbf B}
\newcommand{\bxO}[0]{\mathbf \Omega}
\newcommand{\bM}[0]{\mathbf M}
\newcommand{\be}[0]{\mathbf e}
\newcommand{\bu}[0]{\mathbf u}
\newcommand{\bv}[0]{\mathbf v}
\newcommand{\bR}[0]{\mathbf R}
\newcommand{\bx}[0]{\hat{\mathbf x}}
\newcommand{\by}[0]{\hat{\mathbf y}}
\newcommand{\bz}[0]{\hat{\mathbf z}}
\newcommand{\br}[0]{\hat{\mathbf r}}
\newcommand{\balpha}[0]{\boldsymbol \alpha}
\newcommand{\bdelta}[0]{\boldsymbol \delta}
\newcommand{\al}[1]{\begin{align} #1 \end{align}}

% other useful commands
\newcommand{\fr}[2]{\frac{#1}{#2}}
\newcommand{\ov}[1]{\overline{#1}}
\newcommand{\wt}[1]{\widetilde{#1}}
\newcommand{\dwt}[1]{\widetilde{\widetilde{#1}}}
\newcommand{\h}[1]{\hat{#1}}
\newcommand{\s}[2]{\sum_{#1}^{#2}}
\newcommand{\zi}[2]{\int_{#1}^{#2}}
\newcommand{\sq}[1]{\sqrt{#1}}
\newcommand{\zd}{\cdot}

\newcommand{\mH}[0]{\mathcal{H}}
\newcommand{\mF}[0]{\mathcal{F}}
\newcommand{\mT}[0]{\mathcal{T}}

\newcommand{\rt}{\rightarrow}
\newcommand{\lt}{\leftarrow}
\newcommand{\xrt}[1]{\xrightarrow{#1}}
\newcommand{\Rt}{\Rightarrow}
\newcommand{\xinf}{\infty}
\newcommand{\op}{\oplus}
\newcommand{\oti}{\otimes}
\newcommand{\e}{\exp}
\newcommand{\dg}{\dagger}

\newcommand{\beq}{\begin{equation}}
\newcommand{\eeq}{\end{equation}}
                  
\newcommand{\benum}{\begin{enumerate}}
\newcommand{\eenum}{\end{enumerate}}
                    
\newcommand{\bit}{\begin{itemize}}
\newcommand{\eit}{\end{itemize}}


\newcommand{\bea}{\begin{eqnarray}}
\newcommand{\eea}{\end{eqnarray}}

\newcommand{\bev}{\begin{verbatim}}
\newcommand{\eev}{\end{verbatim}}

\newcommand{\code}[1]{\texttt{#1}}

\newcommand{\non}{\nonumber}
\newcommand{\noi}{\noindent}
\newcommand{\cd}{\cdots}
\newcommand{\zt}{\times}

\newcommand{\qt}{\tau}

% brackets
\newcommand{\lb}{\left(}
\newcommand{\rb}{\right)}
\newcommand{\lsb}{\left[}
\newcommand{\rsb}{\right]}
\newcommand{\lcb}{\left\{}
\newcommand{\rcb}{\right\}}
\newcommand{\labs}{\left|}
\newcommand{\rabs}{\right|}
\newcommand{\lan}{\langle}
\newcommand{\ran}{\rangle}
\newcommand{\pll}{\parallel}
\newcommand{\ppp}{\perp}
\newcommand{\Rb}{${}^{87}$Rb\ }

%bold
\newcommand{\B}[1]{\mathbf{#1}}
\newcommand{\T}[1]{\textbf{#1}}
\newcommand{\I}[1]{\textit{#1}}
\newcommand{\R}[1]{\textrm{#1}}
%\newcommand{\Ir}[1]{\textit{\Rd{#1}}}
\newcommand{\IIr}[1]{\textit{\Rd{#1}}}

%\newcommand{\C}{\cdot}
\newcommand{\vv}{\vec}
\newcommand{\dov}[1]{\overline{\overline{#1}}}

%label and ref
\newcommand{\zl}[1]{\label{eqn:#1}}
\newcommand{\zr}[1]{Eq. (\ref{eqn:#1})}
\newcommand{\zfl}[1]{\protect\label{fig:#1}}
\newcommand{\zfr}[1]{Fig. \ref{fig:#1}}
\newcommand{\ztl}[1]{\label{table:#1}}
\newcommand{\ztr}[1]{Table \ref{table:#1}}
\newcommand{\zsl}[1]{\label{sec:#1}}
\newcommand{\zsr}[1]{Sec. \ref{sec:#1}}
\newcommand{\zal}[1]{\label{app:#1}}
\newcommand{\zar}[1]{Appendix \ref{app:#1}}




% For NV
\newcommand{\carb}{$^{13}$C }
% Quantum Kets
\newcommand{\ket}[1]{\left\vert{#1}\right\rangle}
\newcommand{\bra}[1]{\left\langle{#1}\right\vert}
\newcommand{\braket}[2]{\langle{#1}\vert{#2}\rangle}
\newcommand{\ketbra}[2]{\ket{#1}\bra{#2}}
\newcommand{\sand}[3]{\langle{#1}\vert#2\vert{#3}\rangle}
\newcommand{\expec}[1]{\left\langle #1\right\rangle}
\newcommand{\kpsi}{\vert{\psi}\rangle}
\newcommand{\kphi}{\vert{\phi}\rangle}
\newcommand{\kphit}{\vert{\phit}\rangle}
\newcommand{\bpsi}{\langle{\psi}\vert}
\newcommand{\bphi}{\langle{\phi}\vert}
\newcommand{\bphit}{\langle{\phit}\vert}
\newcommand{\ku}{\vert{0}\rangle}
\newcommand{\kd}{\vert{1}\rangle}
\newcommand{\kup}{\vert{\uparrow}\rangle}
\newcommand{\kdw}{\vert{\downarrow}\rangle}
%\newcommand{\bu}{\langle{0}\vert}
%\newcommand{\bd}{\langle{1}\vert}
\newcommand{\kk}{\vert{k}\rangle}
\newcommand{\bk}{\langle{k}\vert}
\newcommand{\ci}{\circ}
% Quantum Ops
\newcommand{\ave}[1]{\left\langle #1\right\rangle}
\newcommand{\vop}[1]{\hat{\vec{#1}}}
\newcommand{\comm}[2]{\left[{#1},{#2}\right]}
\newcommand{\ham}{{\mathcal{H}}}
%Pauli
\newcommand{\sone}{\mathds{1}}
\newcommand{\sx}{\sigma_x}
\newcommand{\sy}{\sigma_y}
\newcommand{\sz}{\sigma_z}
%\newcommand{\spl}{\sigma_+}
\newcommand{\sm}{\sigma_-}
% 2x2 Matrix
\newcommand{\mat}[4]{\left(\begin{array}{cc}{#1}&{#2}\\
{#3}&{#4}\end{array}\right)}
\newcommand{\matnob}[4]{\begin{array}{cc}{#1}&{#2}\\
{#3}&{#4}\end{array}}

\newcommand{\matthree}[9]{\left(\begin{array}{ccc}{#1}&{#2}&{#3}\\
{#4}&{#5}&{#6}\\
{#7}&{#8}&{#9}\end{array}\right)}

\newcommand{\ba}{\left\{ \begin{array}{lr}}
\newcommand{\ea}{\end{array}\right.}    

\newcommand{\coltwo}[2]{\left[\begin{array}{c}{#1}\\{#2}\end{array}\right]}


\newcommand{\diagfour}[4]{\left[\begin{array}{cccc}{#1}&{}&{}&{}\\
{}&{#2}&{}&{}\\
{}&{}&{#3}&{}\\
{}&{}&{}&{#4}
\end{array}\right]}

\newcommand{\diagthree}[3]{\left[\begin{array}{ccc}{#1}&{}&{}\\
{}&{#2}&{}\\
{}&{}&{#3}
\end{array}\right]}

\newcommand{\sect}[1]{\vspace{0.2in}
\noi\textbf{#1:\\}}             
 
%\newcommand{\bookjun}[1]{\href[page=#1]{../../notes/research/book-jun-2015.pdf}{Jun, page #1}}.
%\newcommand{\bookmay}[1]{\href[page={#1}]{../../notes/research/book-may-2015.pdf}{May, page {#1}}}.

\newcommand{\Bl}[1]{\textcolor{RoyalBlue}{#1}} %RoyalBlue MidnightBlue
\newcommand{\Rd}[1]{\textcolor{BrickRed}{#1}} %RoyalBlue MidnightBlue
%\newcommand{\Rd}[1]{\textcolor{Red}{#1}} %RoyalBlue MidnightBlue

% Trace
\newcommand{\Tr}[1]{\textrm{Tr}\left\{{#1}\right\}}
\newcommand{\tr}[1]{\textrm{Tr}\left\{{#1}\right\}}
\newcommand{\ptr}[2]{\textrm{Tr}_{#1}\left\{{#2}\right\}}
\newcommand{\pTr}[2]{\textrm{Tr}_{#1}\left\{{#2}\right\}}
\newcommand{\im}[1]{\textrm{Im}\left[{#1}\right]}
\newcommand{\re}[1]{\textrm{Re}\left[{#1}\right]}
\newcommand{\diag}{{\rm diag}}
% Derivative
\newcommand{\pdev}[2]{\frac{\partial #1}{\partial #2}}
\newcommand{\dev}[2]{\frac{d\, #1}{d\, #2}}
\newcommand{\del}{\partial}




% List
\newcommand{\blist}[1]{
 \begin{list}{#1}%$\ast\circ\bullet\Right
 \begin{align}
	 arrow
 \end{align}
 $\checkmark\star
  { \setlength{\itemsep}{3pt}
     \setlength{\parsep}{2pt}
     \setlength{\topsep}{3pt}
     \setlength{\partopsep}{0pt}
     \setlength{\leftmargin}{1em}
     \setlength{\labelwidth}{1em}
     \setlength{\labelsep}{0.5em} } }
\newcommand{\elist}{
  \end{list}  }     


\DeclareMathSymbol{\vartheta}{\mathalpha}{letters}{"12}
\DeclareMathSymbol{\theta}{\mathalpha}{letters}{"23}
\DeclareMathSymbol{\phi}{\mathalpha}{letters}{"27}
\DeclareMathSymbol{\varphi}{\mathalpha}{letters}{"1E}

\newcommand{\boxe}[2]
  {
\begin{center}
\noindent\framebox[#2in][c]{\begin{minipage}[c]{\columnwidth}#1\end{minipage}}% 
\end{center}
   }

\newcommand{\boxcolwidth}[1]
  {

   \noindent\fbox{\begin{minipage}[c]{\columnwidth}#1\end{minipage}}  }

\newcommand{\specialcell}[2][c]{%
  \begin{tabular}[#1]{@{}c@{}}#2\end{tabular}}
	
	
\newcommand{\insfigsc}[3]
	{
	\begin{figure}[htbp]
\centering
\includegraphics[width=#3\linewidth]{#1}
\caption{#2}
\zfl{#1}
\end{figure}}

%\newcommand{\insfigscfull}[3]
%	{
%	\begin{figure*}[htbp!]
%\centering
%\includegraphics[width=#3\linewidth]{#1}
%\caption{#2 \zfl{#1}}
%\end{figure*}}


\newcommand{\insfigscfull}[3]
	{
	\begin{figure*}[htbp]
\centering
\includegraphics[width=#3\linewidth]{#1}
\refstepcounter{figure}
\smallskip\noindent\footnotesize  \begin{flushleft} Figure \thefigure: #2\zfl{#1}\end{flushleft}
\end{figure*}}

\newcommand{\bef}
{
\begin{figure}[htbp]
\centering
}

\newcommand{\eef}{\end{figure}}

\newcommand{\subfig}[2]
{
\subfigure[]{\includegraphics[width=#2\linewidth]{#1}\zfl{#1}}
}

%\newcommand{\subfig}[2]
%{
%\subfloat[]{
%\begin{minipage}[c][1\width]{ 0.5\textwidth} 
%\centering	
 %\includegraphics[width=#2\textwidth]{#1} 
%\end{minipage}} 
%\zfl{#1}}


\newcommand{\marfig}[2]
{
\begin{marginfigure}%
\centering
  \includegraphics[width=\linewidth]{#1}
  \caption{#2}
\zfl{#1}
\end{marginfigure}
}

\newcommand{\marfigsc}[3]
{
\begin{marginfigure}%
\centering
  \includegraphics[width=#3\linewidth]{#1}
  \caption{#2}
\zfl{#1}
\end{marginfigure}
}

\newcommand{\beg}{\begingroup
    \fontsize{8pt}{10pt}\selectfont}
\newcommand{\eeg}{\endgroup}
